Unimodality of ranks and a proof of Stanton's conjecture

Recently, much attention has been given to various inequalities among partition functions. For example, Nicolas, {and later DeSavlvo--Pak,} proved that $p(n)$ is eventually log-concave, and Ji--Zang showed that the cranks are eventually unimodal. This has led to a flurry of recent activity generalizing such results in different directions. At the same time, Stanton recently made deep conjectures on the positivity of certain polynomials associated to ranks and cranks of partitions, with the ultimate goal of pointing the way to ``deeper'' structure refining ranks and cranks. These have been shown to be robust in recent works, which have identified further infinite families of such conjectures in the case of colored partitions. In this paper, we employ the Circle Method to prove unimodality for ranks. As a corollary, we prove Stanton's original conjecture. This points to future study of the positive, integral coefficients Stanton conjectured to exist, hinting at new combinatorial structure yet to be uncovered.

==> Constant_list.txt <==
C1,5,1/750,1725.3257304411206053550840250004420942075492728243

C2a,50,1/500,30.021665088740331263421994235809442789702579579666

C2b,50,0,1.0000000000000000000000000000000000000000000000000
C2b,50,1,2450.0000000000000000000000000000000000000000000000
C2b,50,2,5.5272000000000000000000000000000000000000000000000e6
C2b,50,3,1.1441304000000000000000000000000000000000000000000e10
C2b,50,4,2.1646947168000000000000000000000000000000000000000e13
C2b,50,5,3.7276043023296000000000000000000000000000000000000e16
C2b,50,6,5.8150627116341760000000000000000000000000000000000e19
C2b,50,7,8.1759781725576514560000000000000000000000000000000e22
C2b,50,8,1.0301732497422640834560000000000000000000000000000e26
C2b,50,9,1.1558543862108203016376320000000000000000000000000e29
C2b,50,10,1.1466075511211337392245309440000000000000000000000e32
C2b,50,11,9.9754856947538635312534192128000000000000000000000e34
C2b,50,12,7.5414671852339208296275849248768000000000000000000e37
C2b,50,13,4.9019536704020485392579302011699200000000000000000e40
C2b,50,14,2.7058784260619307936703774710457958400000000000000e43
C2b,50,15,1.2501158328406120266757143916231576780800000000000e46
C2b,50,16,4.7504401647943257013677146881679991767040000000000e48
C2b,50,17,1.4536346904270636646185206945794077480714240000000e51
C2b,50,18,3.4887232570249527950844496669905785953714176000000e53
C2b,50,19,6.3494763277854140870536983939228530435759800320000e55
C2b,50,20,8.3813087526767465949108818799781660175202936422400e57
C2b,50,21,7.5431778774090719354197936919803494157682642780160e59
C2b,50,22,4.2241796113490802838350844675089956728302279956890e61
C2b,50,23,1.2672538834047240851505253402526987018490683987067e63
C2b,50,24,3.8083282926307226452289488606261997461754222719979e65

C2c,50,0,3.7778931862957161709568000000000000000000000000000e22
C2c,50,1,1.6362165080097442007171302873763146497927181777665e25
C2c,50,2,3.2626830030146378781425664000000000000000000000000e27
C2c,50,3,3.9796876016067003321942401414710413069583387878726e29
C2c,50,4,3.3276307865433980134043418624000000000000000000000e31
C2c,50,5,2.0259246435214169129838761004181324817283804329719e33
C2c,50,6,9.3115428484450634910086996164608000000000000000000e34
C2c,50,7,3.3062366637753980656713649431645201340206551387375e36
C2c,50,8,9.2053330628299869855643816364605440000000000000000e37
C2c,50,9,2.0286861529134356568580390830948547759842363640347e39
C2c,50,10,3.5575543843483623036877813564374515712000000000000e40
C2c,50,11,4.9739695949159417877692103700971121189358958852742e41
C2c,50,12,5.5394760172197084620774800041572931993600000000000e42
C2c,50,13,4.8962513199953801973353164580643447420775225120668e43
C2c,50,14,3.4127129034657132489584475025611895603200000000000e44
C2c,50,15,1.8581273759382467848887525958354188296184197933293e45
C2c,50,16,7.8012484027661538800409510878859692605440000000000e45
C2c,50,17,2.4823420412925015641873179209988798426933576926509e46
C2c,50,18,5.8509363020746154100307133159144769454080000000000e46
C2c,50,19,9.9075932349832299272388566145130730563638399136506e46
C2c,50,20,1.1559448496796098734422521110323140965171200000000e47
C2c,50,21,8.7576047344941050249700607574713770766073227808161e46
C2c,50,22,3.9407210784532154776440412876101616926720000000000e46
C2c,50,23,9.0864476000185872294649839874950058601162933990681e45
C2c,50,24,2.0113082916212796110665059400899148511805471743306e46

C2d,50,3.2638028589659020890271839250280908076378556858329e69

C2e,2,0,1.3069094346507078896873753613111438571012757352838
C2e,3,0,1.6967935495763886118196085219245418180490335363655
C2e,4,0,2.7573951849968547238727977059556263769756216462795
C2e,5,0,5.9258344754693857917104885285686969905445451431383
C2e,6,0,15.584804941086710988988428965610173998629839962276
C2e,7,0,47.841433054944777558731444626072464960044298560464
C2e,8,0,169.17359819875066755393575530476417875082186284368
C2e,9,0,675.99545532213158109407340245152246091997102058204
C2e,10,0,3007.3511946293446369978303032794713245759287535641
C2e,11,0,14748.633069070449322070264718039153489803551539593
C2e,12,0,79031.338320870834320441386165681782032417171829167
C2e,13,0,459299.83779601017920404318587904979949216360187350
C2e,14,0,2.8773329180434070542485360392224097375294960518906e6
C2e,15,0,1.9327718166904198212340548262383881763901344493363e7
C2e,16,0,1.3856964279127652659715684245869017462226798554127e8
C2e,17,0,1.0561106008385215787474867914883800457248558744881e9
C2e,18,0,8.5263529777290927333805876606947700173742784292148e9

C2e,10,0,3007.3511946293446369978303032794713245759287535641
C2e,10,1,14748.633069070449322070264718039153489803551539593
C2e,10,2,34052.822899214877243140480400416458894000008291706
C2e,10,3,51302.889806437425378103521080172774302201618409254
C2e,10,4,58745.447793140107271029410642508297485094065759080
C2e,10,5,55884.430050261095353910392401188325667558142475274
C2e,10,6,46717.859481321177248330731418181121518669036819754
C2e,10,7,35622.733369617592449381267450674532890624418477141
C2e,10,8,25421.151663124167219758679226980585396461523515672
C2e,10,9,17294.134538772495009728708487437747310049861530397
C2e,10,10,11370.892070478944389904851305355217272532415717795
C2e,10,11,7302.3954472600644876657296945124966999787901531079
C2e,10,12,4619.0830426682225001237442118718976509428949054422
C2e,10,13,2897.7241211501646221665786812710110715646460989077
C2e,10,14,1813.4154113891276896944079244558202595110716725826
C2e,10,15,1137.8033763513087130016610096483212225865342873404
C2e,10,16,718.94698585437107032920675135431908081166983568064
C2e,10,17,459.29504553524140345214856391695970532612107554899
C2e,10,18,297.66838760571748012268824700408205770958467611721
C2e,10,19,196.26770964621201659522344172337728128975747758261
C2e,10,20,131.94275472193475801240263261896152555805412124990
C2e,10,21,90.573976264341864273885310376890924396713978815053
C2e,10,22,63.554131223765147223607811571306149464753195894541
C2e,10,23,45.621169971046905553208138733119932840803849395738
C2e,10,24,33.537293401270547084714007660276758596042114301496
C2e,10,25,25.290946104977094243051391116978871491586517805131
C2e,10,26,19.619991316407731622720288753223290249161081290522
C2e,10,27,15.732438161030374845583880395769462379159255551719
C2e,10,28,13.158959981314937389377171810268872404570859628536
C2e,10,29,11.855455062817782163619995117187500000000000000000
C2e,10,30,10.975536805344745516777038574218750000000000000000
C2e,10,31,9.5220558687578886747360229492187500000000000000000
C2e,10,32,7.8800684856250882148742675781250000000000000000000
C2e,10,33,6.2864806530706118792295455932617187500000000000000
C2e,10,34,4.8681401945505058392882347106933593750000000000000
C2e,10,35,3.6770182903273962438106536865234375000000000000000
C2e,10,36,2.7186334298821748234331607818603515625000000000000
C2e,10,37,1.9729201041018313844688236713409423828125000000000
C2e,10,38,1.4083301633877454150933772325515747070312500000000
C2e,10,39,0.99057910838700991007499396800994873046875000000000
C2e,10,40,0.68751970250787053373642265796661376953125000000000
C2e,10,41,0.47142633367531061594490893185138702392578125000000
C2e,10,42,0.31968244939130840975849423557519912719726562500000
C2e,10,43,0.21457636952362690863083116710186004638671875000000
C2e,10,44,0.14267086703536335789976874366402626037597656250000
C2e,10,45,0.094030884452251939364941790699958801269531250000000
C2e,10,46,0.061467474475392691601882688701152801513671875000000
C2e,10,47,0.039873965338486527798522729426622390747070312500000
C2e,10,48,0.025680789628168554372678045183420181274414062500000
C2e,10,49,0.016428105052247232720219471957534551620483398437500
C2e,12,0,79031.338320870834320441386165681782032417171829167
C2e,12,1,459299.83779601017920404318587904979949216360187350
C2e,12,2,1.2692608930896316041125828583955801300319538720630e6
C2e,12,3,2.2845990873596672443040982995304620102298395715999e6
C2e,12,4,3.0910459875251165347983320915658588688107616023568e6
C2e,12,5,3.4215275518495910608039165488675698984650682756608e6
C2e,12,6,3.2740588218783709876895999990481813376377841712812e6
C2e,12,7,2.8123568787077787152768059590358275955647413436459e6
C2e,12,8,2.2272876178435833474986847023811083928312086838253e6
C2e,12,9,1.6583980264478516691109589297774343245308416279458e6
C2e,12,10,1.1781092350309917288977530418462446504054031794008e6
C2e,12,11,807580.86811515388786018998880279543052431296362470
C2e,12,12,538987.73743282002539122768435624086872282784667960
C2e,12,13,352786.14525376370840896120705732732821316955869819
C2e,12,14,227818.96518368491667495917864235561439440310283297
C2e,12,15,145887.80285576556465470626266250355402318957993747
C2e,12,16,93047.025818110959273522803634678208027549222845109
C2e,12,17,59335.194696271137425423820309995877152159553579784
C2e,12,18,37960.793770623448963242725814255387722810500676447
C2e,12,19,24439.887735081853747681768255415260670870137367789
C2e,12,20,15877.495981887910741784113130696528237158295058477
C2e,12,21,10432.873445943992846382983567984905249701189060197
C2e,12,22,6947.1694809059752955837608312013798984478373531616
C2e,12,23,4695.0049106404715263500022843211181642065897956057
C2e,12,24,3223.4197261130595649483115129473896435768381615116
C2e,12,25,2249.4688646913788915250184971422021874573700500366
C2e,12,26,1714.1195186525583267211914062500000000000000000000
C2e,12,27,1348.2048824485391378402709960937500000000000000000
C2e,12,28,956.73364638630300760269165039062500000000000000000
C2e,12,29,630.55761810655843278475930528739994649632652297563
C2e,12,30,479.69185769360979978593591606247882073672426964070
C2e,12,31,372.54763950639590308480550073950903448926115711812
C2e,12,32,296.22881056690940672894803074910633449847701222773
C2e,12,33,242.22121521039409483739505456846277760151681541821
C2e,12,34,205.25665978956151550353620280340083136157753215128
C2e,12,35,184.02128573514241959201747865170193317275698111566
C2e,12,36,174.60393367142205534037202596664428710937500000000
C2e,12,37,155.22489548988141905283555388450622558593750000000
C2e,12,38,131.45042935799165206844918429851531982421875000000
C2e,12,39,107.24775115928059676662087440490722656250000000000
C2e,12,40,84.917847728719380029360763728618621826171875000000
C2e,12,41,65.579571689766225972562097012996673583984375000000
C2e,12,42,49.576490548319156914658378809690475463867187500000
C2e,12,43,36.788779453274059960676822811365127563476562500000
C2e,12,44,26.854778513257315353257581591606140136718750000000
C2e,12,45,19.317205923624243268932332284748554229736328125000
C2e,12,46,13.711934896554581087002588901668787002563476562500
C2e,12,47,9.6160918111536233254810213111340999603271484375000
C2e,12,48,6.6692871757036726876322063617408275604248046875000
C2e,12,49,4.5784153716223805474783148383721709251403808593750
C2e,14,0,2.8773329180434070542485360392224097375294960518906e6
C2e,14,1,1.9327718166904198212340548262383881763901344493363e7
C2e,14,2,6.2182484994503398729545209790055482093070469517860e7
C2e,14,3,1.3030833868729701876676863467461113719580406335762e8
C2e,14,4,2.0400421658909859601292330717545231964709818510961e8
C2e,14,5,2.5871581426675193231200630877309522101520442716703e8
C2e,14,6,2.8037978167268123301654764954622508751891584122333e8
C2e,14,7,2.6954956658334119613225424437337139624345196646169e8
C2e,14,8,2.3618334150713898938755611796375591595537190756729e8
C2e,14,9,1.9245217618657194778732903262592816416925100174490e8
C2e,14,10,1.4808857558188906147170758995172444006411318460200e8
C2e,14,11,1.0890069364100349556319588694632623643178936108418e8
C2e,14,12,7.7262067087419500416603717109239339707747137118513e7
C2e,14,13,5.3291491027738665750203675839657965812384120695193e7
C2e,14,14,3.5962236428924739403921370767185679026191264046042e7
C2e,14,15,2.3868734766786467709413099086639846437243125986901e7
C2e,14,16,1.5651727200842789616852177132305871882528052748467e7
C2e,14,17,1.0179778668946896350829209753499639678094909208186e7
C2e,14,18,6.5893789004773261825468280920893090528125719362702e6
C2e,14,19,4.2579774497385161745180163497695642785257400553005e6
C2e,14,20,2.7542484148306548845816749811535453177249653089850e6
C2e,14,21,1.7877907848615281526586095034129210819635528505085e6
C2e,14,22,1.1671100315871006396811808513789836477657775815687e6
C2e,14,23,767806.87055990760295647130237162760550987026783674
C2e,14,24,509905.81907211977738309249683910872513655823372823
C2e,14,25,342337.61970756968256628122364752232831481868824812
C2e,14,26,232613.58424843281594898912190383220686552888264482
C2e,14,27,160090.78284563480179996300031802627688349095393316
C2e,14,28,111640.84715658007969117315762865305541964214802841
C2e,14,29,78891.374436260690615627832004186776907724658224080
C2e,14,30,56479.808933143575692323645791667290489855832779690
C2e,14,31,48050.426121687749400734901428222656250000000000000
C2e,14,32,41127.272589785046875476837158203125000000000000000
C2e,14,33,32145.878760464584047440439462661743164062500000000
C2e,14,34,22985.980907692272012354806065559387207031250000000
C2e,14,35,14801.920190203054517041891813278198242187500000000
C2e,14,36,9980.1762838512046321119098122798536683788710210102
C2e,14,37,7881.7712316167142854266750192097295629463806375344
C2e,14,38,6352.2616496608143864945607061887640294292044037552
C2e,14,39,5244.6769798245706340572875468459503829407810145324
C2e,14,40,4463.7164801714718002920555154777913835917491859104
C2e,14,41,3969.5126225835868003740740055694567801013017276835
C2e,14,42,3799.1813726011442895469372160732746124267578125000
C2e,14,43,3470.4287891307353675074409693479537963867187500000
C2e,14,44,3009.1467134190510819280461873859167098999023437500
C2e,14,45,2509.1730140757498190851038089022040367126464843750
C2e,14,46,2028.4288029444916077181915170513093471527099609375
C2e,14,47,1598.4302436854455180537115666083991527557373046875
C2e,14,48,1232.5838182731617109766375506296753883361816406250
C2e,14,49,932.78917426249194166931744121029623784124851226807
C2e,16,0,1.3856964279127652659715684245869017462226798554127e8
C2e,16,1,1.0561106008385215787474867914883800457248558744881e9
C2e,16,2,3.8763386259761121875046272191777981040135474666788e9
C2e,16,3,9.2744708064264869446068062209457438198158673412736e9
C2e,16,4,1.6519515560673411375142767923944044685990499775301e10
C2e,16,5,2.3680578965797853543339353445126093985828519057373e10
C2e,16,6,2.8772077104558859144903309569736694118416885724814e10
C2e,16,7,3.0737183149121655970401211470535045581210495634381e10
C2e,16,8,2.9661030245516453368134145863207376532613233014608e10
C2e,16,9,2.6386824636022731006065587148417954114889255794233e10
C2e,16,10,2.1983475512902514299501326883861263279152042061943e10
C2e,16,11,1.7365360143383534033952695135164714384241798902357e10
C2e,16,12,1.3135406991846043133622891774505882873757553593865e10
C2e,16,13,9.5909949546430129103745960094917799395317620951620e9
C2e,16,14,6.8048701640296462990368836649280731015305524672501e9
C2e,16,15,4.7175511764007621224187924694022327465091041937862e9
C2e,16,16,3.2106442909078890656206250597446204100386131589023e9
C2e,16,17,2.1537592205325740635154084736486731416540118723818e9
C2e,16,18,1.4290725940695285876135618270927553297894791168978e9
C2e,16,19,9.4081539224145448694509815257243183153772747571403e8
C2e,16,20,6.1622801419643432351352977763043725805929179403121e8
C2e,16,21,4.0256789553020150143029866166314599680049990979997e8
C2e,16,22,2.6288816404362940890412882071455942936957867561765e8
C2e,16,23,1.7195880150509556600997024347150336863548473853854e8
C2e,16,24,1.1287793667700230712202604447702736503476164493100e8
C2e,16,25,7.4483687928732708710584132759341871875270152818680e7
C2e,16,26,4.9481475975822963333585181990691621707006240148660e7
C2e,16,27,3.3138774854587760942407166608953084058860209221718e7
C2e,16,28,2.2399523996015028370277263264784815019073915050338e7
C2e,16,29,1.5295000285380120369208054119350317886850047390282e7
C2e,16,30,1.0557527550543564663237700419962457622262318942535e7
C2e,16,31,7.3698120614165557965953785219516786660134755802309e6
C2e,16,32,5.2034612470907687058071041119849546860443852496556e6
C2e,16,33,3.7154460007116510308582066217625227209409600121591e6
C2e,16,34,2.6818966137346294681973820275206472060781931775112e6
C2e,16,35,1.9558208237954950081019892848213737296298663800426e6
C2e,16,36,1.6443370430805559881264343857765197753906250000000e6
C2e,16,37,1.5383900405024119172594510018825531005859375000000e6
C2e,16,38,1.3080346793994854197080712765455245971679687500000e6
C2e,16,39,1.0264786918518932670849608257412910461425781250000e6
C2e,16,40,744857.85606616177119576605036854743957519531250000
C2e,16,41,494164.30726122431997282546944916248321533203125000
C2e,16,42,289355.70121557459447103610727936029434204101562500
C2e,16,43,225328.94796929057233517869211215862966287769267278
C2e,16,44,182907.86186420273136783537663429224703814732022380
C2e,16,45,151650.58879382152156480269497047256904433320758559
C2e,16,46,129056.69284829718303418755153674529079263800952489
C2e,16,47,113771.44459517808894172658204928061635308458716076
C2e,16,48,107428.41226778517172935067947037168778479099273682
C2e,16,49,101288.45070796672117685588432323129381984472274780

C2f,0,1/500,1.0000000000000000000000000000000000000000000000000
C2f,1,1/500,0.0028256001113637823784872765779127623910137001644311
C2f,2,1/500,0.0056173946753350853042721856228412377037375267567106
C2f,3,1/500,0.00014256717720371959528406955763885471254741485605023
C2f,4,1/500,0.000091930206347862876591421581989532240328453470539560
C2f,5,1/500,6.5547546238987484942413189469427645986223269172880e-6
C2f,6,1/500,2.3785911100841469098764658386502103594937567948623e-6
C2f,7,1/500,3.4601036604009836416567775697145164520426653822728e-7
C2f,8,1/500,8.0410123674266297601625454186772955142131972292544e-8
C2f,9,1/500,2.0892720097774058763654974128290738051522641946894e-8
C2f,10,1/500,3.3842004890092623285656938700811742396464113400264e-9
C2f,11,1/500,1.4104009094610577761460694282258939782243025191587e-9
C2f,12,1/500,2.0850746289091077863815300574168622174587314339533e-10
C2f,13,1/500,1.0442475153728753546076070128213992692670192667324e-10
C2f,14,1/500,2.0268564335756204468808512703680388730666778039901e-11
C2f,15,1/500,8.4542752233830126537672568682550618391074105051465e-12
C2f,16,1/500,2.3575187729224833355377348598046432153646204696037e-12
C2f,17,1/500,7.7413334625295680232893057574713990814564213241759e-13
C2f,18,1/500,2.8688548760192191373773742796160636663481792998393e-13
C2f,19,1/500,8.5852106848707372825158191834147276894109790636444e-14
C2f,20,1/500,3.6107447458375650513513322596491615399189504159005e-14
C2f,21,1/500,1.1665308667792327992292522840109995991145905052531e-14
C2f,22,1/500,4.8139968789364455458631227641466697880424370401846e-15
C2f,23,1/500,1.7986237001456156037408986630235132751221155920066e-15
C2f,24,1/500,7.0667962794365413744563823262332081322071795475240e-16
C2f,25,1/500,2.9599286876644930529223039238543278460938148075073e-16
C2f,26,1/500,1.1703642950235863921262687532390848343869566536037e-16
C2f,27,1/500,5.1376787070653419468229913620428021927374368506411e-17
C2f,28,1/500,2.1543600687650837128455308304107332761830073858054e-17
C2f,29,1/500,9.5396316086843820973537819477885783463030337239586e-18
C2f,30,1/500,4.2730196605521223936864973680130785008346710938300e-18
C2f,31,1/500,1.9208610722969104866487240698378635255515589928665e-18
C2f,32,1/500,8.9887177752431676595270573096384921961286206318766e-19
C2f,33,1/500,4.1835052926653263869254101578245354332235954020605e-19
C2f,34,1/500,2.0071559929667142940993703491485886867878322571284e-19
C2f,35,1/500,9.7299300760902581673992602117706240733955566875068e-20
C2f,36,1/500,4.7773496101720263448830159740339730740149711477391e-20
C2f,37,1/500,2.3947774067787308029805281467582306827189234637442e-20
C2f,38,1/500,1.2099214849640974710656731077565290068081735152852e-20
C2f,39,1/500,6.2248952282763449315658914953115402702844268893398e-21
C2f,40,1/500,3.2411122942033655101269697830103382123493289124854e-21
C2f,41,1/500,1.7086749487774928260804804257847811523431454116879e-21
C2f,42,1/500,9.1401322617273886638828384880936522063613968969531e-22
C2f,43,1/500,4.9421839817703882666149899960748240625755979806823e-22
C2f,44,1/500,2.7079104573616042309610934788024516473484265464927e-22
C2f,45,1/500,1.5011423733383942245075597793720478639952293427838e-22
C2f,46,1/500,8.4161986232472479092242494169999041234351338066699e-23
C2f,47,1/500,4.7750626369009220109490053766903902969901208875998e-23
C2f,48,1/500,2.7383642256422590732619238430508215504868204943608e-23
C2f,49,1/500,1.5878415806091632274300965691212173276906364900740e-23

C2g,0,0.66021,0.14295747317327457532520744720055553766449511124551
C2g,1,0.66021,0.76944970006731002057708637445939678624006612024089
C2g,2,0.66021,15.410841880638819739420550342183074752520906344597
C2g,3,0.66021,687.64692461569446705250684723738015391991314049794
C2g,4,0.66021,54659.391626796289079679160583236506160771867695668
C2g,5,0.66021,6.8238384109525455195568414055344551958043959960450e6
C2g,6,0.66021,1.2340719662685961020302084354955570621072215168342e9
C2g,7,0.66021,3.0559147675913990104374608625521053847075606290896e11
C2g,8,0.66021,9.9407172006443438854592185391232447846930730162153e13
C2g,9,0.66021,4.1148289615075610154639004840406886823086766223977e16
C2g,10,0.66021,2.1135300723425865460240484854652630986295355262495e19
C2g,11,0.66021,1.3198334942558197437578596841047148603942660086951e22
C2g,12,0.66021,9.8525134956271479204800877355029346777791222651724e24
C2g,13,0.66021,8.6680583390118993826122429371261966863882698525194e27
C2g,14,0.66021,8.8793716283622320985906306047460104378746913820396e30
C2g,15,0.66021,1.0480669223177752815945795378375354886931034634573e34
C2g,16,0.66021,1.4124918340174540545235246285639696602317387885401e37
C2g,0,0.66950,0.14090383802081020284943085609851699325677804440243
C2g,1,0.66950,0.63636595344624900137597950086426354703170871289536
C2g,2,0.66950,10.211122616998425795802294031165912478517646560875
C2g,3,0.66950,354.36069714966534752853225463765485414073910022613
C2g,4,0.66950,21431.602838053214995258855527914678482006555426317
C2g,5,0.66950,2.0006336885493919133570698369964553867319158728952e6
C2g,6,0.66950,2.6665878427616205067436158023010409117810275882149e8
C2g,7,0.66950,4.8069821892518652459954825027090807227142765017461e10
C2g,8,0.66950,1.1261174702176676589554513383879119647264378919312e13
C2g,9,0.66950,3.3250447093962191932555226548447042969425502964652e15
C2g,10,0.66950,1.2078095482732293610180830406709924325391619902173e18
C2g,11,0.66950,5.2924959722228692921304235286356797669584610019859e20
C2g,12,0.66950,2.7525273231209305190075653107923074204020848744916e23
C2g,13,0.66950,1.6760311949194488592506234801394443363146484337004e26
C2g,14,0.66950,1.1810182800939958389544351449326859450964489825272e29
C2g,15,0.66950,9.5344202354332249903478499449282593181146627092443e31
C2g,16,0.66950,8.7416776019960327842916264449076997162532084353033e34
C2g,0,0.67773,0.13988146937621519081905632198170396372567186739418
C2g,1,0.67773,0.55071778757480802952393511072537094505015786837308
C2g,2,0.67773,7.4234814915154808814227911484564756373756764615853
C2g,3,0.67773,211.34188482783349832428694857426685803499308609434
C2g,4,0.67773,10303.561545145685411203838317046264156038771320879
C2g,5,0.67773,764627.34633501030691268231206396252199526311078696
C2g,6,0.67773,8.0089410824670797311750144948986231921579428637006e7
C2g,7,0.67773,1.1234278845874102035925949800842717547101202041167e10
C2g,8,0.67773,2.0303443843258189389192562563131728289934707796016e12
C2g,9,0.67773,4.5896262646635133719768547144625773815128127679954e14
C2g,10,0.67773,1.2676167987796527571145561011808136587723472935711e17
C2g,11,0.67773,4.1971000573288846682455588245468177286208795005847e19
C2g,12,0.67773,1.6399736130892159962031704265111294791921790440003e22
C2g,13,0.67773,7.4629960204901462640186414265715950786508748602204e24
C2g,14,0.67773,3.9109986916038696171436993751963524997237198314943e27
C2g,15,0.67773,2.3374472366226047763984207490315035203720818729549e30
C2g,16,0.67773,1.5797919190509899362431497621805134331446697392527e33
C2g,0,0.68510,0.13946476008637415835209289006166667883209849449643
C2g,1,0.68510,0.49157885190403551936203329127949534771943879119902
C2g,2,0.68510,5.7548008066246507658354226266577865588936807360636
C2g,3,0.68510,139.54200682852790512239832763516018424910139626101
C2g,4,0.68510,5711.5541259824397348688826289231413177676392982365
C2g,5,0.68510,351807.26128460425661776750884382955701677152586749
C2g,6,0.68510,3.0297372660896410502295608940978194303797069637117e7
C2g,7,0.68510,3.4660550815082188941728782441855330799258278160385e9
C2g,8,0.68510,5.0728483676996414507238904897254064763550546459323e11
C2g,9,0.68510,9.2284381702210176399565164281561005153761601387065e13
C2g,10,0.68510,2.0396687477090284611929449101081510569709591974648e16
C2g,11,0.68510,5.3767323091842727273664986082091415681141521691769e18
C2g,12,0.68510,1.6648182616601359013957809827736620363545722436705e21
C2g,13,0.68510,5.9775783203452396768600625661210923774466301916560e23
C2g,14,0.68510,2.4617168184334306263215280219897934851781582209799e26
C2g,15,0.68510,1.1518707872182590624054851929635295775054391688184e29
C2g,16,0.68510,6.0736354974450839351427053530213466315148965771423e31

C2h,50,0,1/500,0.66021,270.05578213898105608604316016016166649275847288784
C2h,50,1,1/500,0.66021,16275.220099090414063659709706042986636119810469437
C2h,50,2,1/500,0.66021,1.0110483801481668141344561370488138295715799114728e6
C2h,50,3,1/500,0.66021,6.2908173935574848870814071364577626871099797353211e7
C2h,50,4,1/500,0.66021,3.9181846481907214156265349314218535946658473111565e9
C2h,50,5,1/500,0.66021,2.4432801464432196261510731910384724189924460073047e11
C2h,50,6,1/500,0.66021,1.5267223296580481121217263558886913102822634982463e13
C2h,50,7,1/500,0.66021,9.6025024114269739855576004407848660669971241636981e14
C2h,50,8,1/500,0.66021,6.2436397760716807869713279802390779431769969087291e16
C2h,50,9,1/500,0.66021,4.9557343780245161458226701985457692234606356603665e18
C2h,50,10,1/500,0.66021,8.6760207386621775094437191949978362954341604290833e20
C2h,50,11,1/500,0.66021,4.1085708166813760569814762498589050176039710106019e23
C2h,50,12,1/500,0.66021,2.9670724496035268970428505774157468821371825783702e26
C2h,50,13,1/500,0.66021,2.6028731328347262168721817599033467961517924950757e29
C2h,50,14,1/500,0.66021,2.6657716069153048582068845825559308384010260975844e32
C2h,50,15,1/500,0.66021,3.1464737099863167134105668954260744693789206905442e35
C2h,50,16,1/500,0.66021,4.2405358233507584031024824358553136015913425655471e38
C2h,50,0,1/500,0.66950,285.64052331542250384079145505731990810870389469243
C2h,50,1,1/500,0.66950,18274.194105610789825247072257454716165573869677685
C2h,50,2,1/500,0.66950,1.2033952944465045588423345104665811414009635668672e6
C2h,50,3,1/500,0.66950,7.9361142709575145227421740316687727880207379049778e7
C2h,50,4,1/500,0.66950,5.2385742609576299937980685366889153787329760905772e9
C2h,50,5,1/500,0.66950,3.4611843218050841355453373886822404447246480722626e11
C2h,50,6,1/500,0.66950,2.2892533683617286959419628534318504057038167535343e13
C2h,50,7,1/500,0.66950,1.5162710626247192245368760783457910146640547417355e15
C2h,50,8,1/500,0.66950,1.0071679943544118622348554514212972649203788472425e17
C2h,50,9,1/500,0.66950,6.7588106260991025942887606688528916296659723176540e18
C2h,50,10,1/500,0.66950,4.7854051132145676485038859427622516079522898189017e20
C2h,50,11,1/500,0.66950,4.5302503192250780058101136784478850503823731201104e22
C2h,50,12,1/500,0.66950,1.0222394580717755557002849555366983293459738452384e25
C2h,50,13,1/500,0.66950,5.1623736231511166299098869340317821815141584708681e27
C2h,50,14,1/500,0.66950,3.5543415366729736890809411144612799979137125197970e30
C2h,50,15,1/500,0.66950,2.8629758147535878922175124601850735976830471491982e33
C2h,50,16,1/500,0.66950,2.6244363378061060817641269656069910167599957973181e36
C2h,50,0,1/500,0.67773,300.25112113945945909746223144524678198581605230407
C2h,50,1,1/500,0.67773,20251.336246500068635371400418129009443140521348917
C2h,50,2,1/500,0.67773,1.4042723040808825111485404093213027998051566733095e6
C2h,50,3,1/500,0.67773,9.7508281373561928248347583040157163860063833117221e7
C2h,50,4,1/500,0.67773,6.7769120043672607014925008900248020422010531033552e9
C2h,50,5,1/500,0.67773,4.7143550659614532893372189169449251830574775381380e11
C2h,50,6,1/500,0.67773,3.2827432284744872493543135262669197871877880089191e13
C2h,50,7,1/500,0.67773,2.2883097642474340284853120617559520941478531893157e15
C2h,50,8,1/500,0.67773,1.5971054848860659714838631481225638844964322866034e17
C2h,50,9,1/500,0.67773,1.1166705122348095655613195702191745477969986225139e19
C2h,50,10,1/500,0.67773,7.8390514498324548170587702793048725794985661898880e20
C2h,50,11,1/500,0.67773,5.5897641479829285502029950576645198065973037727136e22
C2h,50,12,1/500,0.67773,4.3246389804192704055237849412971696415878659477309e24
C2h,50,13,1/500,0.67773,4.9326770587471233227858487697357630676155741884438e26
C2h,50,14,1/500,0.67773,1.3635887733703527987058161974750723121148006045919e29
C2h,50,15,1/500,0.67773,7.1509567966310106153127705077619771682056420690148e31
C2h,50,16,1/500,0.67773,4.7522322093256415164972577321186840364974040259765e34
C2h,50,0,1/500,0.68510,314.00512908218514912664613754333847426840023757196
C2h,50,1,1/500,0.68510,22203.957000443819308765792844086485815235689243212
C2h,50,2,1/500,0.68510,1.6125158554836643807368694424841480290957411235838e6
C2h,50,3,1/500,0.68510,1.1725854054663700421785129712143859524800941309224e8
C2h,50,4,1/500,0.68510,8.5346584469341894229846755710842944515520884035899e9
C2h,50,5,1/500,0.68510,6.2177524841505696398857354529198968665017543904010e11
C2h,50,6,1/500,0.68510,4.5342872751718290629540398103905082419665124419837e13
C2h,50,7,1/500,0.68510,3.3101055166405721529628257428897863727359824383324e15
C2h,50,8,1/500,0.68510,2.4191778779808364753068367323048617677615793921680e17
C2h,50,9,1/500,0.68510,1.7702686749587374248940156642411168369083676367372e19
C2h,50,10,1/500,0.68510,1.2973682060996983550190138436572640379450071747593e21
C2h,50,11,1/500,0.68510,9.5297128817874631695497102785470539425101306478096e22
C2h,50,12,1/500,0.68510,7.0399340421655143193109330959066770937448525196966e24
C2h,50,13,1/500,0.68510,5.3234831686140572900118211800609894618157654861231e26
C2h,50,14,1/500,0.68510,4.5312361608443245903820683912458793368100174294630e28
C2h,50,15,1/500,0.68510,6.2590348182981095673643593766946591609096856220363e30
C2h,50,16,1/500,0.68510,2.0307144770200936590351633291585580672361769285310e33

C2i,50,0,8.8817841970012523233890533447265625000000000000000e-16
C2i,50,1,2.2204460492503130808472633361816406250000000000000e-14
C2i,50,2,5.4400928206632670480757951736450195312500000000000e-13
C2i,50,3,1.3045120539345589349977672100067138671875000000000e-11
C2i,50,4,3.0573321652127560810185968875885009765625000000000e-10
C2i,50,5,6.9916294975769233133178204298019409179687500000000e-9
C2i,50,6,1.5571640088474225649406434968113899230957031250000e-7
C2i,50,7,3.3701667845331684247867087833583354949951171875000e-6
C2i,50,8,0.000070695720921776228351518511772155761718750000000000
C2i,50,9,0.0014328142927677589568702387623488903045654296875000
C2i,50,10,0.027948359336216199722002784255892038345336914062500
C2i,50,11,0.52211288134151878637112531578168272972106933593750
C2i,50,12,9.2819336730888046815834968583658337593078613281250
C2i,50,13,155.66845768924642001707070448901504278182983398438
C2i,50,14,2432.2317062297691719896519657595490571111440658569
C2i,50,15,34716.372249715199763131501242696685949340462684631
C2i,50,16,437236.11646023164237773173113055236171931028366089

C2,1,4,50,1/750,0.66021,4.3696883194036898640344936942540349213673617949148e7
C2,2,4,50,1/750,0.66950,9.6520821080988584164205789080105130050108600024777e10
C2,3,4,50,1/750,0.67773,9.4489198879296926794630175022167300986446769755987e13
C2,4,4,50,1/750,0.68510,5.4343558572023194407972451738059047590582932074766e16

C3a,1,0,0,1/750,1.3105487956897791946150189636428895807237419425743e-10
C3a,1,0,1,1/750,4.2185929022746551244131849395589815188181494825296e-13
C3a,1,0,2,1/750,1.3579445598403132233306304663077976638135050962433e-15
C3a,1,0,3,1/750,4.3711575644229961732218030105201682624036846090986e-18
C3a,1,1,0,1/750,2.4711945080216161982598263213684620778531602257640e-13
C3a,1,1,1,1/750,7.9546550620369254007553914103326679463775183190604e-16
C3a,1,1,2,1/750,2.5605648179692452087809623887764380439856778141075e-18
C3a,1,1,3,1/750,8.2423337478356628502168581763518646410955885387862e-21
C3a,1,2,0,1/750,4.6597290513414371364089563151747185092399713513751e-16
C3a,1,2,1,1/750,1.4999441430309884886802435340654156511353420382328e-18
C3a,1,2,2,1/750,4.8282473238766692385089083246499472491146847866429e-21
C3a,1,2,3,1/750,1.5541893562392875282566410704071709377435323054573e-23
C3a,1,3,0,1/750,8.7864693618546353715904935870878651657001252471608e-19
C3a,1,3,1,1/750,2.8283217998353512536019169458960597142675620689993e-21
C3a,1,3,2,1/750,9.1042304638906496312211996045384463786157433390488e-24
C3a,1,3,3,1/750,2.9306075547860134578548829071473296501673203693462e-26
C3a,2,0,0,1/750,4.6597290513414371364089563151747185092399713513751e-16
C3a,2,0,1,1/750,1.4999441430309884886802435340654156511353420382328e-18
C3a,2,0,2,1/750,4.8282473238766692385089083246499472491146847866429e-21
C3a,2,0,3,1/750,1.5541893562392875282566410704071709377435323054573e-23
C3a,2,1,0,1/750,8.7864693618546353715904935870878651657001252471608e-19
C3a,2,1,1,1/750,2.8283217998353512536019169458960597142675620689993e-21
C3a,2,1,2,1/750,9.1042304638906496312211996045384463786157433390488e-24
C3a,2,1,3,1/750,2.9306075547860134578548829071473296501673203693462e-26
C3a,2,2,0,1/750,1.6567925515880665373898511342843443588408787027112e-21
C3a,2,2,1,1/750,5.3331347307768479597519770100103667595923272470498e-24
C3a,2,2,2,1/750,1.7167101596005935070253896265422034663518879241397e-26
C3a,2,2,3,1/750,5.5260065999619112115791682503366077786436704194036e-29
C3a,2,3,0,1/750,3.1240779953260925765655088309645742811378223101016e-24
C3a,2,3,1,1/750,1.0056255288303471123917926918741545650729109578664e-26
C3a,2,3,2,1/750,3.2370597204944532022119820816136698235078198538840e-29
C3a,2,3,3,1/750,1.0419937972572492294595139225412727645039361313231e-31
C3a,3,0,0,1/750,1.6567925515880665373898511342843443588408787027112e-21
C3a,3,0,1,1/750,5.3331347307768479597519770100103667595923272470498e-24
C3a,3,0,2,1/750,1.7167101596005935070253896265422034663518879241397e-26
C3a,3,0,3,1/750,5.5260065999619112115791682503366077786436704194036e-29
C3a,3,1,0,1/750,3.1240779953260925765655088309645742811378223101016e-24
C3a,3,1,1,1/750,1.0056255288303471123917926918741545650729109578664e-26
C3a,3,1,2,1/750,3.2370597204944532022119820816136698235078198538840e-29
C3a,3,1,3,1/750,1.0419937972572492294595139225412727645039361313231e-31
C3a,3,2,0,1/750,5.8908179612020143551639151441221132758786798318619e-27
C3a,3,2,1,1/750,1.8962256820539903856895918257814637367439385767288e-29
C3a,3,2,2,1/750,6.1038583452465546916458297832611678803622681747190e-32
C3a,3,2,3,1/750,1.9648023466531239863392598223419049879621939268991e-34
C3a,3,3,0,1/750,1.1107832872270551383344031398985152999601145991472e-29
C3a,3,3,1,1/750,3.5755574358412341773930406822192162313703500724139e-32
C3a,3,3,2,1/750,1.1509545672869166941198158512404159372472248369365e-34
C3a,3,3,3,1/750,3.7048668346924417047449383912578587182362173558155e-37
C3a,4,0,0,1/750,5.8908179612020143551639151441221132758786798318619e-27
C3a,4,0,1,1/750,1.8962256820539903856895918257814637367439385767288e-29
C3a,4,0,2,1/750,6.1038583452465546916458297832611678803622681747190e-32
C3a,4,0,3,1/750,1.9648023466531239863392598223419049879621939268991e-34
C3a,4,1,0,1/750,1.1107832872270551383344031398985152999601145991472e-29
C3a,4,1,1,1/750,3.5755574358412341773930406822192162313703500724139e-32
C3a,4,1,2,1/750,1.1509545672869166941198158512404159372472248369365e-34
C3a,4,1,3,1/750,3.7048668346924417047449383912578587182362173558155e-37
C3a,4,2,0,1/750,2.0945130528718273262805031623545291647568639402176e-32
C3a,4,2,1,1/750,6.7421357584141880380074376027785377306451149394803e-35
C3a,4,2,2,1/750,2.1702607449765527792518505896039708019065842399001e-37
C3a,4,2,3,1/750,6.9859638992111075069840349238823288460878006289745e-40
C3a,4,3,0,1/750,3.9494516879184182696334333863058321776359630191902e-35
C3a,4,3,1,1/750,1.2713093105213277075175255759001657711539022479694e-37
C3a,4,3,2,1/750,4.0922829059090371346482341377437011102123549757744e-40
C3a,4,3,3,1/750,1.3172859856684237172426447613361275442617661709566e-42

C3b,1,0,0,2,1/750,1.2286632118200807329586237778735879432658115415132
C3b,1,0,1,2,1/750,4.9334733236103672013428504701256511555263395589080
C3b,1,0,2,2,1/750,17.338048869219438707107874773442160506962956350175
C3b,1,0,3,2,1/750,55.975352363263234610954524760995465509497801432083
C3b,1,1,0,2,1/750,3.7048101117902864683842266922520632122605280173948
C3b,1,1,1,2,1/750,12.404575545609071505765024303316509351436616791267
C3b,1,1,2,2,1/750,38.637303494043795903846649987553305002534845081909
C3b,1,1,3,2,1/750,114.24486181742623623826640058567750997046212795831
C3b,1,2,0,2,1/750,8.6997654338187850373807976110644461391760887738719
C3b,1,2,1,2,1/750,26.232727948434724398081625684236795651098228290642
C3b,1,2,2,2,1/750,75.607558323382440334419750598124204967927282876397
C3b,1,2,3,2,1/750,210.43736310665802105331545343442464523815870390350
C3b,1,3,0,2,1/750,17.532962514615939360700828073172349511922139516770
C3b,1,3,1,2,1/750,49.374830374947715936338124913887409316829054585755
C3b,1,3,2,2,1/750,134.82980478327558071889570283630044027023142102710
C3b,1,3,3,2,1/750,359.11803017981946895790636915168745345801251571662
C3b,2,0,0,2,1/750,8.6997654338187850373807976110644461391760887738719
C3b,2,0,1,2,1/750,26.232727948434724398081625684236795651098228290642
C3b,2,0,2,2,1/750,75.607558323382440334419750598124204967927282876397
C3b,2,0,3,2,1/750,210.43736310665802105331545343442464523815870390350
C3b,2,1,0,2,1/750,17.532962514615939360700828073172349511922139516770
C3b,2,1,1,2,1/750,49.374830374947715936338124913887409316829054585755
C3b,2,1,2,2,1/750,134.82980478327558071889570283630044027023142102710
C3b,2,1,3,2,1/750,359.11803017981946895790636915168745345801251571662
C3b,2,2,0,2,1/750,31.841867860331776575637296840715059804906915068984
C3b,2,2,1,2,1/750,85.454974408327864782557577922413030953402366441346
C3b,2,2,2,2,1/750,224.28822539654388823901066631538701318778109468952
C3b,2,2,3,2,1/750,577.80982799705846607999777441866170555966561378189
C3b,2,3,0,2,1/750,53.613106547996088206920281081697971148495451372362
C3b,2,3,1,2,1/750,138.83325098821602345645308839297398223437872824817
C3b,2,3,2,2,1/750,353.52160260051457784098710810327469237188451909237
C3b,2,3,3,2,1/750,887.32541025057712316315623295640968535948782334060
C3b,3,0,0,2,1/750,31.841867860331776575637296840715059804906915068984
C3b,3,0,1,2,1/750,85.454974408327864782557577922413030953402366441346
C3b,3,0,2,2,1/750,224.28822539654388823901066631538701318778109468952
C3b,3,0,3,2,1/750,577.80982799705846607999777441866170555966561378189
C3b,3,1,0,2,1/750,53.613106547996088206920281081697971148495451372362
C3b,3,1,1,2,1/750,138.83325098821602345645308839297398223437872824817
C3b,3,1,2,2,1/750,353.52160260051457784098710810327469237188451909237
C3b,3,1,3,2,1/750,887.32541025057712316315623295640968535948782334060
C3b,3,2,0,2,1/750,85.220144440219935249532807311276011085883276875808
C3b,3,2,1,2,1/750,214.68835161229855438453401971030071013750579084420
C3b,3,2,2,2,1/750,533.80380765006254532216912485313499298760330424823
C3b,3,2,3,2,1/750,1312.1604449429957717633736199962400054834968646512
C3b,3,3,0,2,1/750,129.46820717207861913500121239902469905162251396839
C3b,3,3,1,2,1/750,319.11545603776399093763510514283428285009751340403
C3b,3,3,2,2,1/750,778.35663729293322644120449514310501249589356040300
C3b,3,3,3,2,1/750,1880.9555016367919317654608301923332594029617595392
C3b,4,0,0,2,1/750,85.220144440219935249532807311276011085883276875808
C3b,4,0,1,2,1/750,214.68835161229855438453401971030071013750579084420
C3b,4,0,2,2,1/750,533.80380765006254532216912485313499298760330424823
C3b,4,0,3,2,1/750,1312.1604449429957717633736199962400054834968646512
C3b,4,1,0,2,1/750,129.46820717207861913500121239902469905162251396839
C3b,4,1,1,2,1/750,319.11545603776399093763510514283428285009751340403
C3b,4,1,2,2,1/750,778.35663729293322644120449514310501249589356040300
C3b,4,1,3,2,1/750,1880.9555016367919317654608301923332594029617595392
C3b,4,2,0,2,1/750,189.64724886568537180263389274380958379847499943564
C3b,4,2,1,2,1/750,459.24118125516923550356939000027072964579604699897
C3b,4,2,2,2,1/750,1102.5988643438587053242563350492282469070681991362
C3b,4,2,3,2,1/750,2627.0349069090144680018159683764125516459045466375
C3b,4,3,0,2,1/750,269.59393238948386370093549725646114584732104756333
C3b,4,3,1,2,1/750,643.35768308868946982068694504895751726127215213726
C3b,4,3,2,2,1/750,1524.4360425651557626775596333271843047388363475013
C3b,4,3,3,2,1/750,3589.0324126317842310715852534744474932877422576997

C3c,2,1.0000000000000000000000000000000000000000000000000
C3c,3,1.0000000000000000000000000000000000000000000000000
C3c,4,1.0000000000000000000000000000000000000000000000000
C3c,5,1.0000000000000000000000000000000000000000000000000
C3c,6,1.0426106114052844961499538479979561545023080506984
C3c,7,2.0734303561435461233218605804471415108157186576279
C3c,8,4.5722479192170331708341552869191140779370537540044
C3c,9,13.024620342162242835804894383308946074544457942101
C3c,10,36.748955172069209695651765523995255880602949136934
C3c,11,132.22933245915440277682157543286047066807687529439
C3c,12,455.66528702196734475492792413386991137012103758357
C3c,13,1959.9708769625971054954755880997574775259864737310
C3c,14,7986.8482872227466161341002353463374803913881112817
C3c,15,39784.284304881868392114432602203418024298823186106
C3c,16,187246.19713809630472732058097841545517756424735063
C3c,17,1.0575627489053358650634670141088075580250267801553e6

C4,2,2,1,0.12968617282698852886968428756370671428014695961735
C4,3,2,1,0.15397511640294974086555075606177960003994051562335
C4,4,2,1,0.25000000000000000000000000000000000000000000000000
C4,5,2,1,0.64881670762069497769916393853007131744226306318832
C4,6,2,1,1.0625000000000000000000000000000000000000000000000
C4,7,2,1,4.4561168647492163531570538305828631999886032098596
C4,8,2,1,7.7500000000000000000000000000000000000000000000000
C4,9,2,1,47.874609914647646206238466782598183448969661545444
C4,10,2,1,96.065493274730400849693968527343753139084920672626
C4,11,2,1,738.75661905269488497390014613041494998406058804930
C4,12,2,1,1802.4127894464907064421231608366968497781775490811
C4,13,2,1,15460.905225421234870311353752814666158385738495840
C4,14,2,1,44265.076827150435950019963354904422541370712809439

